NVIDIA Spectrum-X: Hardware-Accelerated Multiplane Networking for Large-Scale AI Training

As distributed model training scales to span hundreds of thousands of GPUs, scale-out networks face unprecedented performance and efficiency demands. NVIDIA Spectrum-X Ethernet has been designed from the ground up to achieve predictable and stable network performance with high utilization and low latency. This paper presents the Spectrum-X multiplane architecture, which replaces hierarchical depth with topological parallelism, and introduces hardware-accelerated load balancing in NICs and switches as the key architectural approach to provide fast reaction to highly dynamic network conditions at the microsecond timescales that AI training workloads demand. We describe the motivation, design principles, evaluation methodology and performance on state-of-the-art benchmarks, as well as the lessons we learned from deploying and debugging Spectrum-X networks in large-scale systems. Our evaluation highlights production-grade AI infrastructure performance across four core dimensions: 98% of the theoretical line rate with low jitter-free latency; strong cross-tenant isolation for concurrent workloads; robust, capacity-proportional bisection bandwidth and 7% latency increase for 10% fabric link failures; and rapid reaction to host and fabric link flaps during LLM training workloads.

==> figures/ballsinbins/histogram_256l_128s_data.csv <==
pct,fr_1,fr_2,fr_3,fr_4,fr_5
73,0.0000,0.0000,0.0000,0.0000,0.0015
74,0.0000,0.0000,0.0000,0.0000,0.0045
75,0.0000,0.0000,0.0000,0.0000,0.0120
76,0.0000,0.0000,0.0000,0.0000,0.0460
77,0.0000,0.0000,0.0000,0.0065,0.4200
78,0.0000,0.0000,0.0000,0.0075,0.8010
79,0.0000,0.0000,0.0000,0.0460,1.9420
80,0.0000,0.0000,0.0040,0.5545,15.4140
81,0.0000,0.0000,0.0125,1.1090,24.0665
82,0.0000,0.0000,0.0360,2.9775,51.1510
83,0.0000,0.0005,0.1400,7.5850,103.1960
84,0.0000,0.0055,1.8055,61.9730,554.0400
85,0.0000,0.0155,3.9740,93.8885,610.9180
86,0.0000,0.0735,11.1180,191.9040,980.0510
87,0.0000,0.2940,29.1540,368.2685,1475.6890
88,0.0045,4.9085,233.2125,1761.6355,4810.9460
89,0.0185,12.3360,342.3190,1706.9800,3327.2885
90,0.0800,37.2825,665.6285,2447.8055,3753.3855
91,1.8665,363.0105,3152.6510,7120.2985,7590.6620
92,6.4475,590.9670,2911.4045,4266.8815,3185.1470
93,27.2530,1210.0135,3902.8370,4211.6105,2473.9815
94,101.0215,2207.1355,4662.6570,3707.8440,1711.7630
95,1279.0175,8489.8750,9375.0675,4804.2565,1594.3780
96,2279.0670,5855.9150,3463.6920,1101.1255,248.2260
97,4527.5250,5728.4510,2216.5695,520.7670,92.4405
98,15489.0400,6991.1760,1549.5350,251.2765,33.1315
99,6458.5360,966.9880,105.2585,10.2240,0.8325
100,2470.1230,181.5525,12.9240,0.9750,0.0655


==> figures/exp1_scurve.csv <==
datasize, failed_fct_bw, sol_bw
1, 1.1944054645244404
2, 2.37239279389896
4, 4.435671309515043
8, 8.287953503004305
16, 15.480989641688353
32, 26.152697953512636
64, 39.8979600948208
128, 55.50351970463176
256, 69.1756232150626
512, 79.05295357279347
1024, 85.0825462006937


==> figures/exp2_fct_vs_detection_time_mean.csv <==
detection_time, fct_ration_to_sol
0.001, 1.179
0.01, 1.207
0.025, 1.256
0.05, 1.342
0.1, 1.533
0.2, 1.998
0.3, 2.602


==> figures/loadbalance_ar_vs_mixed/data/mixed.csv <==
"Time","customer_id","dc_container_id","destination","destination_port","http_scheme","interface","net_host_name","net_host_port","pod","port_type","pretty_port","rail_group_index","server_address","server_port","service_instance_id","service_name","source_receiver","su","switch_type","tc","url_scheme","Value"
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp10s0,http,swp34s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp34s0,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,309 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp10s1,http,swp34s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp34s1,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp11s0,http,swp35s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp35s0,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,270 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp11s1,http,swp35s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp35s1,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp12s0,http,swp36s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp36s0,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp12s1,http,swp36s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp36s1,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,269 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp13s0,http,swp37s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp37s0,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,311 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp13s1,http,swp37s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp37s1,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,261 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp14s0,http,swp38s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp38s0,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,272 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp14s1,http,swp38s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp38s1,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,313 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp15s0,http,swp39s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp39s0,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,271 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp15s1,http,swp39s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp39s1,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp16s0,http,swp40s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp40s0,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,279 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp16s1,http,swp40s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp40s1,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp9s0,http,swp33s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp33s0,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp9s1,http,swp33s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp33s1,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,279 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp10s0,http,swp42s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp42s0,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,271 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp10s1,http,swp42s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp42s1,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp11s0,http,swp43s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp43s0,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,272 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp11s1,http,swp43s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp43s1,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp12s0,http,swp44s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp44s0,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,273 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp12s1,http,swp44s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp44s1,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp13s0,http,swp45s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp45s0,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,270 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp13s1,http,swp45s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp45s1,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,278 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp14s0,http,swp46s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp46s0,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp14s1,http,swp46s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp46s1,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp15s0,http,swp47s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp47s0,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp15s1,http,swp47s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp47s1,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,276 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp16s0,http,swp48s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp48s0,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,317 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp16s1,http,swp48s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp48s1,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,344 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp9s0,http,swp41s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp41s0,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,305 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp9s1,http,swp41s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp41s1,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,306 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp10s0,http,swp50s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp50s0,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp10s1,http,swp50s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp50s1,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp11s0,http,swp51s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp51s0,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,272 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp11s1,http,swp51s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp51s1,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,309 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp12s0,http,swp52s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp52s0,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp12s1,http,swp52s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp52s1,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,265 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp13s0,http,swp53s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp53s0,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,271 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp13s1,http,swp53s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp53s1,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,270 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp14s0,http,swp54s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp54s0,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,270 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp14s1,http,swp54s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp54s1,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp15s0,http,swp55s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp55s0,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,260 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp15s1,http,swp55s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp55s1,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp16s0,http,swp56s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp56s0,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,269 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp16s1,http,swp56s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp56s1,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,313 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp9s0,http,swp49s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp49s0,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,277 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp9s1,http,swp49s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp49s1,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp10s0,http,swp58s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp58s0,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,209 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp10s1,http,swp58s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp58s1,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp11s0,http,swp59s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp59s0,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,266 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp11s1,http,swp59s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp59s1,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp12s0,http,swp60s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp60s0,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp12s1,http,swp60s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp60s1,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp13s0,http,swp61s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp61s0,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,267 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp13s1,http,swp61s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp61s1,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,263 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp14s0,http,swp62s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp62s0,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,371 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp14s1,http,swp62s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp62s1,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,209 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp15s0,http,swp63s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp63s0,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp15s1,http,swp63s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp63s1,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,273 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp16s0,http,swp64s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp64s0,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp16s1,http,swp64s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp64s1,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp9s0,http,swp57s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp57s0,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp9s1,http,swp57s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp57s1,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s

==> figures/loadbalance_ar_vs_mixed/data/pure_ar.csv <==
"Time","customer_id","dc_container_id","destination","destination_port","http_scheme","interface","net_host_name","net_host_port","pod","port_type","pretty_port","rail_group_index","server_address","server_port","service_instance_id","service_name","source_receiver","su","switch_type","tc","url_scheme","Value"
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp10s0,http,swp34s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp34s0,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp10s1,http,swp34s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp34s1,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp11s0,http,swp35s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp35s0,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,209 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp11s1,http,swp35s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp35s1,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp12s0,http,swp36s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp36s0,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,209 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp12s1,http,swp36s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp36s1,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp13s0,http,swp37s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp37s0,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp13s1,http,swp37s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp37s1,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,209 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp14s0,http,swp38s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp38s0,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,209 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp14s1,http,swp38s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp38s1,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp15s0,http,swp39s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp39s0,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,209 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp15s1,http,swp39s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp39s1,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,209 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp16s0,http,swp40s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp40s0,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp16s1,http,swp40s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp40s1,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp9s0,http,swp33s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp33s0,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,209 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp9s1,http,swp33s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp33s1,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp10s0,http,swp42s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp42s0,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,209 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp10s1,http,swp42s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp42s1,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp11s0,http,swp43s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp43s0,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,209 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp11s1,http,swp43s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp43s1,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp12s0,http,swp44s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp44s0,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp12s1,http,swp44s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp44s1,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp13s0,http,swp45s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp45s0,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp13s1,http,swp45s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp45s1,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp14s0,http,swp46s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp46s0,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp14s1,http,swp46s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp46s1,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp15s0,http,swp47s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp47s0,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp15s1,http,swp47s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp47s1,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp16s0,http,swp48s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp48s0,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp16s1,http,swp48s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp48s1,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,209 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp9s0,http,swp41s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp41s0,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp9s1,http,swp41s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp41s1,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp10s0,http,swp50s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp50s0,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp10s1,http,swp50s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp50s1,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp11s0,http,swp51s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp51s0,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp11s1,http,swp51s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp51s1,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp12s0,http,swp52s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp52s0,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp12s1,http,swp52s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp52s1,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp13s0,http,swp53s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp53s0,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp13s1,http,swp53s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp53s1,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp14s0,http,swp54s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp54s0,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp14s1,http,swp54s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp54s1,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp15s0,http,swp55s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp55s0,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp15s1,http,swp55s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp55s1,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp16s0,http,swp56s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp56s0,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp16s1,http,swp56s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp56s1,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp9s0,http,swp49s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp49s0,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp9s1,http,swp49s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp49s1,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp10s0,http,swp58s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp58s0,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp10s1,http,swp58s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp58s1,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp11s0,http,swp59s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp59s0,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp11s1,http,swp59s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp59s1,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp12s0,http,swp60s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp60s0,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp12s1,http,swp60s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp60s1,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp13s0,http,swp61s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp61s0,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp13s1,http,swp61s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp61s1,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,209 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp14s0,http,swp62s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp62s0,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp14s1,http,swp62s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp62s1,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp15s0,http,swp63s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp63s0,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp15s1,http,swp63s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp63s1,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,209 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp16s0,http,swp64s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp64s0,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp16s1,http,swp64s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp64s1,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp9s0,http,swp57s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp57s0,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp9s1,http,swp57s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp57s1,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s

==> figures/loadbalance_ar_vs_mixed/requirements.txt <==
matplotlib>=3.8
pandas>=2.0


==> figures/reaction_time/hwplb.csv <==
timestamp_ms	bw_gbps
7360	772.08
7361	771.25
7362	771.54
7363	771.53
7364	772.03
7365	770.98
7366	769.84
7367	769.85
7368	771.1
7369	770.62
7370	771.13
7371	771.48
7372	771.2
7373	771.42
7374	770.44
7375	768.09
7376	772.72
7377	770.55
7378	771.06
7379	770.46
7380	772.92
7381	769.42
7382	770.92
7383	750.77
7384	0.0
7385	309.16
7386	565.9
7387	582.43
7388	581.15
7389	581.93
7390	581.2
7391	582.14
7392	583.18
7393	582.07
7394	581.0
7395	580.52
7396	581.45
7397	582.66
7398	581.81
7399	581.47
7400	582.19
7401	582.4
7402	582.6
7403	583.64
7404	583.04
7405	582.29
7406	581.59
7407	579.42
7408	580.71
7409	582.31
7410	582.34
7411	582.07
7412	581.77
7413	581.79
7414	582.34
7415	584.14
7416	583.73
7417	581.85
7418	581.29
7419	581.6
7420	582.63

==> figures/reaction_time/swlb.csv <==
time_s	bw_gbps
0.404888	745.2
0.410649	745.6
0.416419	744.32
0.422176	746.0
0.427938	745.44
0.433694	746.24
0.439559	732.24
0.445426	732.16
0.451198	744.0
0.456959	745.52
0.462714	746.32
0.468474	745.68
0.474243	744.48
0.48	746.08
0.485761	745.6
0.491515	746.32
0.497331	738.56
0.503099	744.56
0.508859	745.76
0.514611	746.64
0.520459	734.48
0.526217	745.92
0.531978	745.6
0.537732	746.4
0.543492	745.52
0.549267	743.76
0.555043	743.68
0.5608	746.0
0.566559	745.76
0.572318	745.84
0.578075	746.0
0.583837	745.52
0.589596	745.76
0.595391	741.12
0.601247	733.44
0.607016	744.48
0.612875	733.04
0.618645	744.4
0.624402	746.0
0.630159	746.0
0.63592	745.52
0.641676	746.24
0.647534	733.12
0.653292	745.92
0.659053	745.6
0.664823	744.32
0.664923	4.0
1.73775	4.0
1.745715	539.2
1.753445	555.6
1.761235	551.36
1.76905	549.68
1.776985	541.28
1.784879	544.08
1.792703	548.88
1.800512	550.0
1.808328	549.52
1.816198	545.76
1.824028	548.48
1.831863	548.16
1.839693	548.56
1.847516	549.12
1.855323	550.16
1.863227	543.36
1.871131	543.36
1.879029	543.84
1.886853	548.96
1.894658	550.24
1.902467	550.0
1.910259	551.2
1.918053	551.04
1.925867	549.68
1.933703	548.08
1.941614	542.88
1.94945	548.08
1.957374	542.0
1.965203	548.64
1.97304	548.08
1.980867	548.72
1.988776	543.12
1.996685	543.04


==> figures/straggler_histogram/data/leaf_to_nic_bw.csv <==
"le\destination","hgx-isr1-pre-01","hgx-isr1-pre-02","hgx-isr1-pre-03","hgx-isr1-pre-04","hgx-isr1-pre-05","hgx-isr1-pre-06","hgx-isr1-pre-07","hgx-isr1-pre-08","hgx-isr1-pre-09","hgx-isr1-pre-10","hgx-isr1-pre-11","hgx-isr1-pre-12","hgx-isr1-pre-13","hgx-isr1-pre-14","hgx-isr1-pre-15","hgx-isr1-pre-16"
Infinity,410532529,410530554,410530429,410537074,362883630,403613368,403613384,362883277,403493697,403494622,403495531,403496444,484569080,484571138,484569982,484568737
16415,410532529,410530554,410530429,410537074,362883630,403613368,403613384,362883277,403493697,403494622,403495531,403496444,153207200,153190153,158926418,154485451
22847,410532529,410530554,410530429,410537074,362883630,403613368,403613384,362883277,403493697,403494622,403495531,403496444,153571432,153955845,160004302,154940788
29279,410532529,410530554,410530429,410537074,362883630,403613368,403613384,362883277,403493697,403494622,403495531,403496444,154092112,154726859,161110666,155445298
3551,410532529,410530554,410530429,410537074,362883630,403613368,403613384,362883277,403493697,403494622,403495531,403496444,151726642,150701036,155180722,152282538
35711,410532529,410530554,410530429,410537074,362883630,403613368,403613384,362883277,403493697,403494622,403495531,403496444,154674149,155524130,162235937,155921575
42143,410532529,410530554,410530429,410537074,362883630,403613368,403613384,362883277,403493697,403494622,403495531,403496444,155211621,156415823,163429577,156648257
48575,410532529,410530554,410530429,410537074,362883630,403613368,403613384,362883277,403493697,403494622,403495531,403496444,155910246,157614383,164888292,157637311
55007,410532529,410530554,410530429,410537074,362883630,403613368,403613384,362883277,403493697,403494622,403495531,403496444,484569080,484571138,484569982,484568737
9983,410532529,410530554,410530429,410537074,362883630,403613368,403613384,362883277,403493697,403494622,403495531,403496444,152954304,152547550,157941149,154154993

==> figures/straggler_histogram/data/mixed.csv <==
"Time","customer_id","dc_container_id","destination","destination_port","http_scheme","interface","net_host_name","net_host_port","pod","port_type","pretty_port","rail_group_index","server_address","server_port","service_instance_id","service_name","source_receiver","su","switch_type","tc","url_scheme","Value"
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp10s0,http,swp34s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp34s0,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,309 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp10s1,http,swp34s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp34s1,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp11s0,http,swp35s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp35s0,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,270 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp11s1,http,swp35s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp35s1,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp12s0,http,swp36s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp36s0,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp12s1,http,swp36s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp36s1,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,269 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp13s0,http,swp37s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp37s0,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,311 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp13s1,http,swp37s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp37s1,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,261 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp14s0,http,swp38s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp38s0,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,272 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp14s1,http,swp38s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp38s1,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,313 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp15s0,http,swp39s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp39s0,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,271 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp15s1,http,swp39s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp39s1,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp16s0,http,swp40s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp40s0,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,279 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp16s1,http,swp40s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp40s1,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp9s0,http,swp33s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp33s0,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp9s1,http,swp33s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp33s1,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,279 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp10s0,http,swp42s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp42s0,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,271 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp10s1,http,swp42s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp42s1,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp11s0,http,swp43s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp43s0,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,272 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp11s1,http,swp43s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp43s1,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp12s0,http,swp44s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp44s0,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,273 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp12s1,http,swp44s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp44s1,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp13s0,http,swp45s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp45s0,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,270 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp13s1,http,swp45s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp45s1,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,278 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp14s0,http,swp46s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp46s0,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp14s1,http,swp46s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp46s1,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp15s0,http,swp47s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp47s0,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp15s1,http,swp47s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp47s1,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,276 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp16s0,http,swp48s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp48s0,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,317 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp16s1,http,swp48s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp48s1,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,344 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp9s0,http,swp41s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp41s0,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,305 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp9s1,http,swp41s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp41s1,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,306 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp10s0,http,swp50s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp50s0,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp10s1,http,swp50s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp50s1,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp11s0,http,swp51s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp51s0,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,272 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp11s1,http,swp51s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp51s1,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,309 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp12s0,http,swp52s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp52s0,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp12s1,http,swp52s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp52s1,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,265 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp13s0,http,swp53s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp53s0,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,271 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp13s1,http,swp53s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp53s1,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,270 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp14s0,http,swp54s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp54s0,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,270 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp14s1,http,swp54s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp54s1,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp15s0,http,swp55s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp55s0,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,260 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp15s1,http,swp55s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp55s1,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp16s0,http,swp56s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp56s0,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,269 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp16s1,http,swp56s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp56s1,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,313 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp9s0,http,swp49s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp49s0,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,277 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp9s1,http,swp49s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp49s1,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp10s0,http,swp58s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp58s0,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,209 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp10s1,http,swp58s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp58s1,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp11s0,http,swp59s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp59s0,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,266 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp11s1,http,swp59s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp59s1,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp12s0,http,swp60s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp60s0,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp12s1,http,swp60s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp60s1,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp13s0,http,swp61s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp61s0,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,267 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp13s1,http,swp61s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp61s1,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,263 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp14s0,http,swp62s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp62s0,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,371 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp14s1,http,swp62s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp62s1,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,209 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp15s0,http,swp63s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp63s0,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp15s1,http,swp63s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp63s1,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,273 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp16s0,http,swp64s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp64s0,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp16s1,http,swp64s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp64s1,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp9s0,http,swp57s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp57s0,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:50:44.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp9s1,http,swp57s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp57s1,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s

==> figures/straggler_histogram/data/nic_to_leaf_bw.csv <==
"le\destination","hgx-isr1-pre-01","hgx-isr1-pre-02","hgx-isr1-pre-03","hgx-isr1-pre-04","hgx-isr1-pre-05","hgx-isr1-pre-06","hgx-isr1-pre-07","hgx-isr1-pre-08","hgx-isr1-pre-09","hgx-isr1-pre-10","hgx-isr1-pre-11","hgx-isr1-pre-12","hgx-isr1-pre-13","hgx-isr1-pre-14","hgx-isr1-pre-15","hgx-isr1-pre-16"
Infinity,410524486,410524827,410527526,410528629,362901828,403631722,403631104,362900173,403479378,403480698,403481739,403482808,484570378,484570349,484569305,484568067
16415,410523563,410523933,410526438,410527567,362901828,403630667,403630157,362900173,403479378,403479634,403480677,403481750,153063074,153174686,159750121,153659095
22847,410523641,410524015,410526529,410527662,362901828,403630772,403630303,362900173,403479378,403479733,403480764,403481832,153436219,153966310,160816223,154044746
29279,410524486,410524827,410527526,410528629,362901828,403631722,403631104,362900173,403479378,403480698,403481739,403482808,153999188,154733046,161933473,154491286
3551,410523405,410523740,410526266,410527368,362901828,403630431,403629628,362900173,403479378,403479437,403480473,403481547,151622606,150582342,155939191,151569706
35711,410524486,410524827,410527526,410528629,362901828,403631722,403631104,362900173,403479378,403480698,403481739,403482808,154634879,155534719,163086740,154905767
42143,410524486,410524827,410527526,410528629,362901828,403631722,403631104,362900173,403479378,403480698,403481739,403482808,155214559,156425805,164272507,155544484
48575,410524486,410524827,410527526,410528629,362901828,403631722,403631104,362900173,403479378,403480698,403481739,403482808,155927978,157663886,165763202,156416815
55007,410524486,410524827,410527526,410528629,362901828,403631722,403631104,362900173,403479378,403480698,403481739,403482808,484570378,484570349,484569305,484568067
9983,410523521,410523864,410526384,410527503,362901828,403630603,403630057,362900173,403479378,403479573,403480614,403481692,152794037,152469375,158725649,153394429

==> figures/straggler_histogram/data/pure_ar.csv <==
"Time","customer_id","dc_container_id","destination","destination_port","http_scheme","interface","net_host_name","net_host_port","pod","port_type","pretty_port","rail_group_index","server_address","server_port","service_instance_id","service_name","source_receiver","su","switch_type","tc","url_scheme","Value"
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp10s0,http,swp34s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp34s0,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp10s1,http,swp34s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp34s1,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp11s0,http,swp35s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp35s0,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,209 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp11s1,http,swp35s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp35s1,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp12s0,http,swp36s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp36s0,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,209 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp12s1,http,swp36s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp36s1,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp13s0,http,swp37s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp37s0,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp13s1,http,swp37s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp37s1,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,209 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp14s0,http,swp38s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp38s0,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,209 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp14s1,http,swp38s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp38s1,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp15s0,http,swp39s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp39s0,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,209 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp15s1,http,swp39s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp39s1,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,209 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp16s0,http,swp40s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp40s0,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp16s1,http,swp40s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp40s1,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp9s0,http,swp33s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp33s0,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,209 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s1,swp9s1,http,swp33s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp33s1,mose-isr1-r1-s1",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp10s0,http,swp42s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp42s0,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,209 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp10s1,http,swp42s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp42s1,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp11s0,http,swp43s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp43s0,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,209 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp11s1,http,swp43s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp43s1,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp12s0,http,swp44s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp44s0,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp12s1,http,swp44s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp44s1,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp13s0,http,swp45s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp45s0,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp13s1,http,swp45s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp45s1,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp14s0,http,swp46s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp46s0,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp14s1,http,swp46s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp46s1,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp15s0,http,swp47s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp47s0,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp15s1,http,swp47s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp47s1,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp16s0,http,swp48s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp48s0,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp16s1,http,swp48s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp48s1,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,209 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp9s0,http,swp41s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp41s0,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s2,swp9s1,http,swp41s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp41s1,mose-isr1-r1-s2",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp10s0,http,swp50s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp50s0,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp10s1,http,swp50s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp50s1,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp11s0,http,swp51s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp51s0,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp11s1,http,swp51s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp51s1,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp12s0,http,swp52s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp52s0,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp12s1,http,swp52s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp52s1,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp13s0,http,swp53s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp53s0,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp13s1,http,swp53s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp53s1,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp14s0,http,swp54s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp54s0,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp14s1,http,swp54s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp54s1,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp15s0,http,swp55s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp55s0,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp15s1,http,swp55s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp55s1,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp16s0,http,swp56s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp56s0,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp16s1,http,swp56s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp56s1,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp9s0,http,swp49s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp49s0,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s3,swp9s1,http,swp49s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp49s1,mose-isr1-r1-s3",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp10s0,http,swp58s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp58s0,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp10s1,http,swp58s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp58s1,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp11s0,http,swp59s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp59s0,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp11s1,http,swp59s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp59s1,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp12s0,http,swp60s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp60s0,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp12s1,http,swp60s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp60s1,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp13s0,http,swp61s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp61s0,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp13s1,http,swp61s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp61s1,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,209 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp14s0,http,swp62s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp62s0,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp14s1,http,swp62s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp62s1,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp15s0,http,swp63s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp63s0,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp15s1,http,swp63s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp63s1,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,209 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp16s0,http,swp64s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp64s0,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp16s1,http,swp64s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp64s1,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp9s0,http,swp57s0,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp57s0,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s
2026-04-16 00:45:43.000,E2E-IL1,otel-il1-metrics-collector-69f5bc89dd-5kg7s,mose-isr1-r1-s4,swp9s1,http,swp57s1,mose-isr1-su2-l1,8.00 kb/s,0 b/s,uplink,"swp57s1,mose-isr1-r1-s4",0 b/s,mose-isr1-su2-l1,8.00 kb/s,mose-isr1-su2-l1:8001,http://mose-isr1-su2-l1:8001/metrics?collect[]=interface_stats,otlpm,1 b/s,leaf,3 b/s,http,210 Gb/s

==> figures/straggler_histogram/data/straggler_bw_histogram.csv <==
"Time","destination","le","Value"
2026-04-21 16:11:08.000,hgx-isr1-097:eth_rail0,∞,571048879
2026-04-21 16:11:08.000,hgx-isr1-097:eth_rail0,16415,203472481
2026-04-21 16:11:08.000,hgx-isr1-097:eth_rail0,22847,205691002
2026-04-21 16:11:08.000,hgx-isr1-097:eth_rail0,29279,209540810
2026-04-21 16:11:08.000,hgx-isr1-097:eth_rail0,3551,192696659
2026-04-21 16:11:08.000,hgx-isr1-097:eth_rail0,35711,215027843
2026-04-21 16:11:08.000,hgx-isr1-097:eth_rail0,42143,219394311
2026-04-21 16:11:08.000,hgx-isr1-097:eth_rail0,48575,224693323
2026-04-21 16:11:08.000,hgx-isr1-097:eth_rail0,55007,571048879
2026-04-21 16:11:08.000,hgx-isr1-097:eth_rail0,9983,201625598
2026-04-21 16:11:08.000,hgx-isr1-098:eth_rail0,∞,571050609
2026-04-21 16:11:08.000,hgx-isr1-098:eth_rail0,16415,203654423
2026-04-21 16:11:08.000,hgx-isr1-098:eth_rail0,22847,205851146
2026-04-21 16:11:08.000,hgx-isr1-098:eth_rail0,29279,209675816
2026-04-21 16:11:08.000,hgx-isr1-098:eth_rail0,3551,192971890
2026-04-21 16:11:08.000,hgx-isr1-098:eth_rail0,35711,215070738
2026-04-21 16:11:08.000,hgx-isr1-098:eth_rail0,42143,219436663
2026-04-21 16:11:08.000,hgx-isr1-098:eth_rail0,48575,224611866
2026-04-21 16:11:08.000,hgx-isr1-098:eth_rail0,55007,571050609
2026-04-21 16:11:08.000,hgx-isr1-098:eth_rail0,9983,201819827
2026-04-21 16:11:08.000,hgx-isr1-099:eth_rail0,∞,571050629
2026-04-21 16:11:08.000,hgx-isr1-099:eth_rail0,16415,203780958
2026-04-21 16:11:08.000,hgx-isr1-099:eth_rail0,22847,205904766
2026-04-21 16:11:08.000,hgx-isr1-099:eth_rail0,29279,209631651
2026-04-21 16:11:08.000,hgx-isr1-099:eth_rail0,3551,193179744
2026-04-21 16:11:08.000,hgx-isr1-099:eth_rail0,35711,214973683
2026-04-21 16:11:08.000,hgx-isr1-099:eth_rail0,42143,219348647
2026-04-21 16:11:08.000,hgx-isr1-099:eth_rail0,48575,224485791
2026-04-21 16:11:08.000,hgx-isr1-099:eth_rail0,55007,571050629
2026-04-21 16:11:08.000,hgx-isr1-099:eth_rail0,9983,201964832
2026-04-21 16:11:08.000,hgx-isr1-100:eth_rail0,∞,571050596
2026-04-21 16:11:08.000,hgx-isr1-100:eth_rail0,16415,203741871
2026-04-21 16:11:08.000,hgx-isr1-100:eth_rail0,22847,205888107
2026-04-21 16:11:08.000,hgx-isr1-100:eth_rail0,29279,209611211
2026-04-21 16:11:08.000,hgx-isr1-100:eth_rail0,3551,193220082
2026-04-21 16:11:08.000,hgx-isr1-100:eth_rail0,35711,214919849
2026-04-21 16:11:08.000,hgx-isr1-100:eth_rail0,42143,219240550
2026-04-21 16:11:08.000,hgx-isr1-100:eth_rail0,48575,224320587
2026-04-21 16:11:08.000,hgx-isr1-100:eth_rail0,55007,571050596
2026-04-21 16:11:08.000,hgx-isr1-100:eth_rail0,9983,201935004
2026-04-21 16:11:08.000,hgx-isr1-103:eth_rail0,∞,571050818
2026-04-21 16:11:08.000,hgx-isr1-103:eth_rail0,16415,203433365
2026-04-21 16:11:08.000,hgx-isr1-103:eth_rail0,22847,206773091
2026-04-21 16:11:08.000,hgx-isr1-103:eth_rail0,29279,210909023
2026-04-21 16:11:08.000,hgx-isr1-103:eth_rail0,3551,191662501
2026-04-21 16:11:08.000,hgx-isr1-103:eth_rail0,35711,215459614
2026-04-21 16:11:08.000,hgx-isr1-103:eth_rail0,42143,219962947
2026-04-21 16:11:08.000,hgx-isr1-103:eth_rail0,48575,225844549
2026-04-21 16:11:08.000,hgx-isr1-103:eth_rail0,55007,571050818
2026-04-21 16:11:08.000,hgx-isr1-103:eth_rail0,9983,201074515
2026-04-21 16:11:08.000,hgx-isr1-105:eth_rail0,∞,571050817
2026-04-21 16:11:08.000,hgx-isr1-105:eth_rail0,16415,203478370
2026-04-21 16:11:08.000,hgx-isr1-105:eth_rail0,22847,206788634
2026-04-21 16:11:08.000,hgx-isr1-105:eth_rail0,29279,210881152
2026-04-21 16:11:08.000,hgx-isr1-105:eth_rail0,3551,191522450
2026-04-21 16:11:08.000,hgx-isr1-105:eth_rail0,35711,215494239
2026-04-21 16:11:08.000,hgx-isr1-105:eth_rail0,42143,220054693
2026-04-21 16:11:08.000,hgx-isr1-105:eth_rail0,48575,226012599
2026-04-21 16:11:08.000,hgx-isr1-105:eth_rail0,55007,571050817
2026-04-21 16:11:08.000,hgx-isr1-105:eth_rail0,9983,201094416
2026-04-21 16:11:08.000,hgx-isr1-106:eth_rail0,∞,571050825
2026-04-21 16:11:08.000,hgx-isr1-106:eth_rail0,16415,203942123
2026-04-21 16:11:08.000,hgx-isr1-106:eth_rail0,22847,207181056
2026-04-21 16:11:08.000,hgx-isr1-106:eth_rail0,29279,211056945
2026-04-21 16:11:08.000,hgx-isr1-106:eth_rail0,3551,191400113
2026-04-21 16:11:08.000,hgx-isr1-106:eth_rail0,35711,215397715
2026-04-21 16:11:08.000,hgx-isr1-106:eth_rail0,42143,219857881
2026-04-21 16:11:08.000,hgx-isr1-106:eth_rail0,48575,225460972
2026-04-21 16:11:08.000,hgx-isr1-106:eth_rail0,55007,571050825
2026-04-21 16:11:08.000,hgx-isr1-106:eth_rail0,9983,201479442
2026-04-21 16:11:08.000,hgx-isr1-107:eth_rail0,∞,571050804
2026-04-21 16:11:08.000,hgx-isr1-107:eth_rail0,16415,191751368
2026-04-21 16:11:08.000,hgx-isr1-107:eth_rail0,22847,216365801
2026-04-21 16:11:08.000,hgx-isr1-107:eth_rail0,29279,234474733
2026-04-21 16:11:08.000,hgx-isr1-107:eth_rail0,3551,97246251
2026-04-21 16:11:08.000,hgx-isr1-107:eth_rail0,35711,254988789
2026-04-21 16:11:08.000,hgx-isr1-107:eth_rail0,42143,261448948
2026-04-21 16:11:08.000,hgx-isr1-107:eth_rail0,48575,297875037
2026-04-21 16:11:08.000,hgx-isr1-107:eth_rail0,55007,571050804
2026-04-21 16:11:08.000,hgx-isr1-107:eth_rail0,9983,149414360
2026-04-21 16:11:08.000,hgx-isr1-109:eth_rail0,∞,571050737
2026-04-21 16:11:08.000,hgx-isr1-109:eth_rail0,16415,204173348
2026-04-21 16:11:08.000,hgx-isr1-109:eth_rail0,22847,206695007
2026-04-21 16:11:08.000,hgx-isr1-109:eth_rail0,29279,210498171
2026-04-21 16:11:08.000,hgx-isr1-109:eth_rail0,3551,191632431
2026-04-21 16:11:08.000,hgx-isr1-109:eth_rail0,35711,215680168
2026-04-21 16:11:08.000,hgx-isr1-109:eth_rail0,42143,220530549
2026-04-21 16:11:08.000,hgx-isr1-109:eth_rail0,48575,226020197
2026-04-21 16:11:08.000,hgx-isr1-109:eth_rail0,55007,571050737
2026-04-21 16:11:08.000,hgx-isr1-109:eth_rail0,9983,202036071
2026-04-21 16:11:08.000,hgx-isr1-112:eth_rail0,∞,571050732
2026-04-21 16:11:08.000,hgx-isr1-112:eth_rail0,16415,202822410
2026-04-21 16:11:08.000,hgx-isr1-112:eth_rail0,22847,205445721
2026-04-21 16:11:08.000,hgx-isr1-112:eth_rail0,29279,210043188
2026-04-21 16:11:08.000,hgx-isr1-112:eth_rail0,3551,190265147
2026-04-21 16:11:08.000,hgx-isr1-112:eth_rail0,35711,216077357
2026-04-21 16:11:08.000,hgx-isr1-112:eth_rail0,42143,221092233
2026-04-21 16:11:08.000,hgx-isr1-112:eth_rail0,48575,227653213
2026-04-21 16:11:08.000,hgx-isr1-112:eth_rail0,55007,571050732
2026-04-21 16:11:08.000,hgx-isr1-112:eth_rail0,9983,200679310
2026-04-21 16:11:08.000,hgx-isr1-114:eth_rail0,∞,571050724
2026-04-21 16:11:08.000,hgx-isr1-114:eth_rail0,16415,202697311
2026-04-21 16:11:08.000,hgx-isr1-114:eth_rail0,22847,205379958
2026-04-21 16:11:08.000,hgx-isr1-114:eth_rail0,29279,209907296
2026-04-21 16:11:08.000,hgx-isr1-114:eth_rail0,3551,190356454
2026-04-21 16:11:08.000,hgx-isr1-114:eth_rail0,35711,216042336
2026-04-21 16:11:08.000,hgx-isr1-114:eth_rail0,42143,220952267
2026-04-21 16:11:08.000,hgx-isr1-114:eth_rail0,48575,227197573
2026-04-21 16:11:08.000,hgx-isr1-114:eth_rail0,55007,571050724
2026-04-21 16:11:08.000,hgx-isr1-114:eth_rail0,9983,200577233
2026-04-21 16:11:08.000,hgx-isr1-115:eth_rail0,∞,571050811
2026-04-21 16:11:08.000,hgx-isr1-115:eth_rail0,16415,202987322
2026-04-21 16:11:08.000,hgx-isr1-115:eth_rail0,22847,205436841
2026-04-21 16:11:08.000,hgx-isr1-115:eth_rail0,29279,209721404
2026-04-21 16:11:08.000,hgx-isr1-115:eth_rail0,3551,191172402
2026-04-21 16:11:08.000,hgx-isr1-115:eth_rail0,35711,215672926
2026-04-21 16:11:08.000,hgx-isr1-115:eth_rail0,42143,220475950
2026-04-21 16:11:08.000,hgx-isr1-115:eth_rail0,48575,226185654
2026-04-21 16:11:08.000,hgx-isr1-115:eth_rail0,55007,571050811
2026-04-21 16:11:08.000,hgx-isr1-115:eth_rail0,9983,200955868
2026-04-21 16:11:08.000,hgx-isr1-116:eth_rail0,∞,571050806
2026-04-21 16:11:08.000,hgx-isr1-116:eth_rail0,16415,203160645
2026-04-21 16:11:08.000,hgx-isr1-116:eth_rail0,22847,205525207
2026-04-21 16:11:08.000,hgx-isr1-116:eth_rail0,29279,209632654
2026-04-21 16:11:08.000,hgx-isr1-116:eth_rail0,3551,191709451
2026-04-21 16:11:08.000,hgx-isr1-116:eth_rail0,35711,215445892
2026-04-21 16:11:08.000,hgx-isr1-116:eth_rail0,42143,220100388
2026-04-21 16:11:08.000,hgx-isr1-116:eth_rail0,48575,225656002
2026-04-21 16:11:08.000,hgx-isr1-116:eth_rail0,55007,571050806
2026-04-21 16:11:08.000,hgx-isr1-116:eth_rail0,9983,201196514
2026-04-21 16:11:08.000,hgx-isr1-117:eth_rail0,∞,571050857
2026-04-21 16:11:08.000,hgx-isr1-117:eth_rail0,16415,203275955
2026-04-21 16:11:08.000,hgx-isr1-117:eth_rail0,22847,205585127
2026-04-21 16:11:08.000,hgx-isr1-117:eth_rail0,29279,209595523
2026-04-21 16:11:08.000,hgx-isr1-117:eth_rail0,3551,192076537
2026-04-21 16:11:08.000,hgx-isr1-117:eth_rail0,35711,215270057
2026-04-21 16:11:08.000,hgx-isr1-117:eth_rail0,42143,219833504
2026-04-21 16:11:08.000,hgx-isr1-117:eth_rail0,48575,225338636
2026-04-21 16:11:08.000,hgx-isr1-117:eth_rail0,55007,571050857
2026-04-21 16:11:08.000,hgx-isr1-117:eth_rail0,9983,201352639
2026-04-21 16:11:08.000,hgx-isr1-118:eth_rail0,∞,571050957
2026-04-21 16:11:08.000,hgx-isr1-118:eth_rail0,16415,203399956
2026-04-21 16:11:08.000,hgx-isr1-118:eth_rail0,22847,205617583
2026-04-21 16:11:08.000,hgx-isr1-118:eth_rail0,29279,209557689
2026-04-21 16:11:08.000,hgx-isr1-118:eth_rail0,3551,192445023
2026-04-21 16:11:08.000,hgx-isr1-118:eth_rail0,35711,215111361
2026-04-21 16:11:08.000,hgx-isr1-118:eth_rail0,42143,219606492
2026-04-21 16:11:08.000,hgx-isr1-118:eth_rail0,48575,224848308
2026-04-21 16:11:08.000,hgx-isr1-118:eth_rail0,55007,571050957
2026-04-21 16:11:08.000,hgx-isr1-118:eth_rail0,9983,201514542
2026-04-21 16:11:08.000,hgx-isr1-119:eth_rail0,∞,571050942
2026-04-21 16:11:08.000,hgx-isr1-119:eth_rail0,16415,203462644
2026-04-21 16:11:08.000,hgx-isr1-119:eth_rail0,22847,205685681
2026-04-21 16:11:08.000,hgx-isr1-119:eth_rail0,29279,209516920
2026-04-21 16:11:08.000,hgx-isr1-119:eth_rail0,3551,192621066
2026-04-21 16:11:08.000,hgx-isr1-119:eth_rail0,35711,215021668
2026-04-21 16:11:08.000,hgx-isr1-119:eth_rail0,42143,219459636
2026-04-21 16:11:08.000,hgx-isr1-119:eth_rail0,48575,224767474
2026-04-21 16:11:08.000,hgx-isr1-119:eth_rail0,55007,571050942
2026-04-21 16:11:08.000,hgx-isr1-119:eth_rail0,9983,201601737

==> figures/straggler_histogram/requirements.txt <==
matplotlib>=3.8
pandas>=2.0

